Semi-empirical analysis of Sloan Digital Sky Survey galaxies: IV. A nature via nurture scenario for galaxy evolution

We investigate the environmental dependence of stellar population properties of galaxies in the local universe. Physical quantities related to the stellar content of galaxies are derived from a spectral synthesis method applied to a volume-limited sample containing more than 60 thousand galaxies extracted from the DR4 of the SDSS. Mean stellar ages, mean stellar metallicities and stellar masses are obtained from this method and used to characterise the stellar populations of galaxies. The environment is defined by the projected local galaxy density estimated from a nearest neighbour approach. We recover the star formation--density relation in terms of the mean light-weighted stellar age, which is strongly correlated with star formation parameters derived from \Ha. We find that the age--density relation is distinct when we divide galaxies according to luminosity or stellar mass. The relation is remarkable for galaxies in all bins of luminosity. On the other hand, only for an intermediate stellar mass interval (associated to a transition in galaxy properties) the relation shows a change in galaxy properties with environment. Such distinct behaviours are associated to the large stellar masses of galaxies with the same luminosity in high-density environments. In addition, the well known star formation--density relation results from the prevalence of massive systems in high-density environments, independently of galaxy luminosity, with the additional observed downsizing in galaxy formation, in which the star formation is shifted from massive galaxies at early times to low-mass galaxies as the universe evolves. Our results support that a natural path for galaxy evolution proceeds via a nurture way, in the sense that galaxy evolution is accelerated in denser environments, that took place mainly at high-redshifts.

==> readme.txt <==
TITLE: Semi-empirical analysis of Sloan Digital Sky Survey galaxies: IV. A nature via nurture scenario for galaxy evolution
AUTHORS: Abilio Mateus, Laerte Sodre Jr., Roberto Cid Fernandes, Grazyna Stasinska
E-MAIL: abilio@astro.iag.usp.br

Contents of file seagal4_rv2.tar.gz:

fig01.eps: Figure 1
fig02.eps: Figure 2
fig03.eps: Figure 3
fig04.eps: Figure 4
fig05.eps: Figure 5
fig06.eps: Figure 6
fig07.eps: Figure 7
fig08.eps: Figure 8
fig09.eps: Figure 9
fig10.eps: Figure 10
fig11.eps: Figure 11
fig12.eps: Figure 12
fig13.eps: Figure 13
seagal4_rv2.tex: latex source code


